Isotopic ratios for C, N, Si, Al, and Ti in C-rich presolar grains from massive stars

Certain types of silicon carbide (SiC) grains, e.g., SiC-X grains, and low density (LD) graphites are C-rich presolar grains that are thought to have condensed in the ejecta of core-collapse supernovae (CCSNe). In this work we compare C, N, Al, Si, and Ti isotopic abundances measured in presolar grains with the predictions of 21 CCSN models. The impact of a range of SN explosion energies is considered, with the high energy models favouring the formation of a C/Si zone enriched in $^{12}$C, $^{28}$Si, and $^{44}$Ti. Eighteen of the 21 models have H ingested into the He-shell and different abundances of H remaining from such H-ingestion. CCSN models with intermediate to low energy (that do not develop a C/Si zone) cannot reproduce the $^{28}$Si and $^{44}$Ti isotopic abundances in grains without assuming mixing with O-rich CCSN ejecta. The most $^{28}$Si-rich grains are reproduced by energetic models when material from the C/Si zone is mixed with surrounding C-rich material, and the observed trends of the $^{44}$Ti/$^{48}$Ti and $^{49}$Ti/$^{48}$Ti ratios are consistent with the C-rich C/Si zone. For the models with H-ingestion, high and intermediate explosion energies allow the production of enough $^{26}$Al to reproduce the $^{26}$Al/$^{27}$Al measurements of most SiC-X and LD graphites. In both cases, the highest $^{26}$Al/$^{27}$Al ratio is obtained with H still present at $X_H \approx 0.0024$ in He-shell material when the SN shock is passing. The existence of H in the former convective He-shell points to late H-ingestion events in the last days before massive stars explode as a supernova.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
